FedRP: A Communication-Efficient Approach for Differentially Private Federated Learning Using Random Projection

Federated learning (FL) enables collaborative model training without centralizing data, but exchanging high-dimensional updates can expose sensitive information and incur substantial communication costs. We present FedRP, a communication-efficient method combining Gaussian random projection with consensus optimization based on the alternating direction method of multipliers (ADMM). In each round, clients project their model parameters into an $m$-dimensional space using a shared random matrix hidden from the server, which aggregates only compressed representations. We establish a high-probability guarantee linking projected-space consensus to proximity among client models and derive an $(\epsilon,\delta)$-differential privacy guarantee for each release under bounded $\ell_2$-sensitivity and a positive lower bound on parameter norms. With randomized parameter vectors and the projection matrix also limits information available to common reconstruction attacks. Experiments on MNIST and CIFAR-10 with LeNet-5 and a custom convolutional network show that FedRP achieves accuracy comparable to FedAvg and consistently exposes noise-perturbed privacy via FedAvg. Because clients transmit $m$ rather than $n$ values per round, FedRP reduces communication by orders of magnitude when $m \ll n$. The results demonstrate a favorable trade-off among accuracy, privacy, and communication efficiency. Code is available at https://github.com/mhnarimani/FedRP

==> hh/cifar10_ablation.csv <==
Round,50000,10000,5000,1000,500,100,10
1,15.71,17.17,16.68,15.15,14.56,12.43,11.31
2,21.86,20.87,20.11,19.62,17.69,13.23,11.53
3,25.57,22.93,23.17,20.70,20.46,14.49,11.67
4,30.38,25.57,28.81,25.60,23.32,14.87,11.70
5,31.90,29.14,29.13,25.69,24.54,16.34,11.78
6,32.71,31.90,33.45,28.55,24.72,16.77,11.75
7,35.82,33.56,33.10,24.86,26.37,18.08,12.00
8,37.56,33.85,33.63,29.08,27.77,19.75,12.18
9,39.10,36.19,35.50,29.36,29.38,20.48,12.30
10,37.92,36.39,37.17,33.24,31.07,20.82,12.37
11,40.98,38.61,37.40,29.16,32.15,21.34,12.55
12,41.83,41.59,39.73,35.96,31.97,22.13,12.73
13,41.15,39.25,39.71,33.84,30.52,23.34,12.88
14,42.56,41.07,39.47,36.77,32.83,23.74,12.93
15,42.31,41.52,40.69,36.12,34.77,23.99,12.98
16,42.37,42.90,40.88,37.36,36.28,24.20,13.04
17,44.68,42.72,42.88,35.92,36.36,24.91,13.21
18,44.18,43.25,42.46,38.90,31.68,25.54,13.22
19,45.47,44.44,44.18,39.20,36.30,26.28,13.35
20,45.76,43.63,44.74,40.96,37.27,26.20,13.48
21,44.94,43.69,44.65,38.18,38.68,26.67,13.47
22,45.41,44.10,44.55,40.63,37.84,26.94,13.67
23,46.61,45.42,43.81,39.32,39.18,27.48,13.99
24,46.00,45.23,45.32,41.24,39.29,27.66,14.06
25,45.61,45.84,45.66,40.99,40.25,28.17,14.35
26,45.43,45.03,45.02,42.18,39.39,28.27,14.50
27,45.64,45.49,43.57,43.08,40.65,28.88,14.73
28,46.04,45.84,45.24,44.42,39.62,29.18,14.78
29,44.21,45.11,44.12,43.93,41.29,29.48,14.98
30,45.97,45.73,45.81,43.67,41.63,29.83,14.81
31,47.50,46.23,46.53,42.90,41.49,30.59,14.70
32,44.94,44.76,44.00,43.93,41.33,30.24,14.89
33,45.82,46.17,44.46,44.83,42.46,30.92,15.02
34,47.16,45.48,45.07,45.16,43.12,31.57,15.16
35,45.52,45.90,46.18,43.63,43.91,32.37,15.33
36,46.29,45.88,45.47,40.75,40.30,31.78,15.35
37,46.72,45.80,45.32,45.17,42.88,32.79,15.48
38,46.63,46.25,45.68,44.29,44.02,32.83,15.74
39,47.64,46.05,45.18,44.24,44.17,33.24,15.95
40,46.06,45.80,45.96,44.88,44.45,33.75,16.09


==> hh/cifar10_experiments_E5.csv <==
Round,FedRP,FedADMM,FedAvg,FedAvgDP(e=30),FedAvgDP(e=40)
1,36.4,33.74,10.1,10.75333333,10.87333333
2,43.86,39.32,10.24,11.74333333,13.37333333
3,44.3,43.18,17.69,14.48,17.73
4,45.45,45.44,27.99,18.09,20.63
5,46.44,47.34,31.14,13.83333333,18.87
6,45.3,48.96,36.54,18.6,21.54666667
7,47.42,50.45,42.8,19.68,23.82
8,48.36,52.17,47.09,21.94333333,26.72666667
9,46.86,52.9,51.2,22.52666667,23.80333333
10,45.74,55.21,53.83,22.06,30.47666667
11,46.39,55.73,55.83,26.85666667,28.79
12,47.1,56.52,58.63,26.44333333,31.28
13,46.39,57.4,60.93,27.54333333,33.08
14,44.7,58,63.14,27.98333333,30.15666667
15,45.68,58.83,64.68,28.41666667,32.28333333
16,47.56,58.83,66.38,31.94666667,32.10333333
17,43.97,59.57,67.99,25.33,30.77333333
18,45.13,59.54,69.03,29.69666667,37.43333333
19,45.06,59.76,70.27,30.18666667,35.44666667
20,46.82,60.54,70.87,29.25666667,34.37666667
21,47.39,59.47,71.68,31.87333333,37.39
22,46.93,60.48,72.38,34.36666667,36.40333333
23,47.09,60.35,72.94,34.98333333,38.51
24,46.57,60.79,73.78,37.37,40.69666667
25,45.38,61.29,74.14,33.21666667,37.64666667
26,45.67,60.82,74.33,32.29333333,37.67333333
27,46.63,61.24,74.87,36.27,39.64666667
28,47.09,61.15,75.24,37.14,40.09
29,47.33,61.64,75.6,38.3,42.42
30,47.35,61.77,75.87,38.47,40.61333333
31,49.53,61.46,76.29,33.05666667,38.48666667
32,49.77,61.33,76.42,35.04333333,36.80666667
33,49.82,62.24,77.02,34.87666667,39.55
34,49.81,62.7,77,37.96333333,40.55
35,49.9,62.85,77.5,37.02,39.78333333
36,49.81,62.64,77.54,37.72666667,41.44666667
37,49.91,62.75,77.91,39.37,43.54666667
38,50.03,62.65,78.17,39.14,42.18
39,49.99,62.81,78.25,38.88666667,43.65333333
40,49.83,62.63,78.42,39.89,43.42666667


==> hh/custom_cifar10_experiments.csv <==
Round,FedRP,FedADMM,FedAvg,FedAvgDP(e=40)
1,17.17,21.84,16.27,11.03
2,20.87,27.3,19.5,11.49
3,22.93,29.93,19.89,13.38
4,25.57,33.17,24.17,16.32
5,29.14,34.8,25.94,14.84
6,31.9,36.54,28.44,12.81
7,33.56,37.73,30.44,15.09
8,33.85,38.79,32.05,14.68
9,36.19,39.68,32.63,15.51
10,36.39,40.45,35.98,16.27
11,38.61,41.49,34.84,16.73
12,41.59,42,36.64,15.99
13,39.25,42.91,36.51,14.56
14,41.07,43.64,41.27,15.73
15,41.52,44.4,41.42,18.22
16,42.9,44.67,43.68,20.16
17,42.72,45.53,43.98,21.27
18,43.25,46.19,45.55,21.03
19,44.44,46.22,46.04,22.57
20,43.63,46.89,46.5,22.03
21,43.69,47.49,47.14,20.97
22,44.1,47.68,48.71,19.54
23,45.42,48.47,49.21,20.03
24,45.23,48.66,50.4,22.58
25,45.84,48.77,51.85,21.84
26,45.03,49.27,52.12,21.47
27,45.49,49.49,53.28,20.41
28,45.84,50.27,53.48,21.15
29,45.11,50.2,54.78,20.03
30,45.73,50.9,55.85,21.09
31,46.23,51.18,55.99,20.6
32,44.76,51.53,57.19,20.18
33,46.17,51.68,58.06,19.43
34,45.48,51.8,58.3,19.52
35,45.9,52.08,59.39,19.84
36,45.88,52.72,59.73,17.86
37,45.8,53.03,60.78,19.09
38,46.25,53.02,61.03,20.14
39,46.05,53.49,61.46,19.39
40,45.8,53.44,62.6,19.1


==> hh/lenet5_ablation.csv <==
Round,1000,500,100,50,10,1
1,11.46,12.82,13.69,12.00,10.67,9.34
2,16.77,15.85,18.70,13.37,12.11,9.09
3,29.70,27.67,17.93,16.48,11.99,9.48
4,45.20,48.19,20.66,14.99,12.47,10.47
5,61.12,58.62,35.23,18.33,14.09,10.69
6,70.48,63.82,41.80,18.25,16.92,11.29
7,75.19,71.32,56.59,32.93,16.52,11.32
8,76.90,71.86,62.72,45.19,17.09,11.12
9,79.20,75.60,65.69,48.83,16.53,11.11
10,81.23,79.87,74.26,56.57,15.96,11.21
11,82.95,80.44,77.46,60.01,15.83,11.10
12,82.26,83.15,78.45,65.49,15.25,11.12
13,84.49,83.58,77.42,68.91,15.22,11.08
14,84.69,82.40,79.33,73.82,15.36,11.05
15,84.55,85.32,82.57,71.79,16.24,11.21
16,85.24,85.71,81.21,75.69,16.64,11.28
17,86.91,86.55,83.60,80.46,17.85,11.35
18,86.89,86.45,84.13,79.67,19.64,11.41
19,86.95,86.45,85.10,78.39,24.35,11.42
20,87.79,87.71,86.59,82.51,30.49,11.69
21,88.23,85.66,86.38,82.54,37.06,11.73
22,87.68,86.06,86.63,83.44,43.03,11.68
23,88.79,88.65,86.53,83.08,44.14,12.11
24,89.38,87.21,86.27,85.12,51.01,12.35
25,89.47,88.11,87.72,84.32,51.01,12.22
26,89.91,88.41,87.65,85.92,51.94,12.94
27,89.79,88.16,88.08,85.50,55.78,14.43
28,89.17,90.06,88.37,84.09,57.46,15.38
29,87.64,90.23,86.82,86.03,60.92,15.60
30,90.22,89.32,88.42,87.34,59.78,15.96


==> hh/lenet5_experiments_sgd.csv <==
Round,FedRP,FedADMM,FedAvg,FedAvgDP(e=10),FedAvgDP(e=5)
1,14.32,14.05,25.62,9.74,9.73
2,25.49,13.65,20.38,17.8,15.82
3,25.78,13.93,31.04,35.98,21.97
4,26.63,20.3,32.4,57.46,26.14
5,21.81,37.7,53.1,62.21,38.9
6,38.92,49.87,60.79,64.32,37.95
7,49.28,56.43,59.75,75,43.49
8,60.79,60.57,66.07,76.12,50.35
9,62.36,71.01,83.63,79.62,56.42
10,68.39,71.77,88.04,74.77,52.11
11,78.71,76.55,91.9,79.07,55.4
12,80.99,78.46,92.85,80.83,58.02
13,81.4,83.07,93.87,82.56,57.53
14,85.04,85.12,94.42,79.39,55.71
15,84.78,85.81,94.99,78.38,56.33
16,87.32,87.84,95.32,78.72,56.12
17,86.43,89.02,95.6,80.2,57.28
18,89.64,89.32,95.88,82.48,56.46
19,89.65,90.4,96.06,81.8,59.28
20,90.7,90.65,96.3,80.45,51.8
21,89.21,90.75,96.48,79.08,47.02
22,87.79,90.97,96.68,81.23,44.16
23,89.58,91.34,96.8,79.79,42.26
24,91.01,91.3,96.93,81.25,38.25
25,90.95,91.33,97.05,82.19,39.8
26,89.59,92.15,97.16,80.82,43.8
27,89.62,92.2,97.35,81.65,41.12
28,88.5,91.74,97.44,81.9,40.94
29,90.67,92.34,97.46,82.07,41.17
30,91.69,92.45,97.52,81.46,41.92


==> hh/mnist_experiments_E5.csv <==
Epoch,FedRP,FedADMM,FedAvg,FedAvgDP(e=5),FedAvgDP(e=10)
1,40.74,15.7,22.88,13.85,10.05
2,75.11,39.36,88.03,13.96,15.19
3,85.44,78,95.65,17.78,22.88
4,85.84,86.14,96.59,16.12,42.99
5,89.32,89.33,97.19,23.62,55.01
6,88.74,90.82,97.49,28.83,72.88
7,90.88,91.63,97.76,28.95,75.98
8,91.46,92.1,97.88,31.38,83.42
9,91.57,92.18,98.09,45.15,86.87
10,90.77,92.76,98.17,43.77,86.17
11,91.71,93.02,98.26,60.51,87.65
12,91.47,93.14,98.29,62.59,87.47
13,91.84,93.32,98.42,60.85,88.67
14,91.52,93.48,98.45,65.63,88.58
15,91.91,93.75,98.5,72.43,88.98
16,91.61,93.62,98.54,77.69,89.47
17,91.83,93.89,98.56,74.62,83.42
18,92.57,93.92,98.63,71.82,86.87
19,92.59,93.96,98.61,71.65,86.17
20,92.7,94,98.65,71.33,87.65
21,92.65,94.1,98.7,70.14,89.47
22,92.64,94.12,98.7,71.97,88.67
23,92.66,94.24,98.73,75.41,90.77
24,92.68,94.28,98.8,73.65,90.77
25,92.67,94.02,98.84,80.26,91.83
26,92.7,94.17,98.83,80.05,89.47
27,92.69,94.2,98.85,78.63,90.77
28,92.7,94.46,98.86,80.72,91.61
29,92.71,94.48,98.88,80.52,91.49
30,92.69,94.22,98.88,82.6,90.81

